Beam Divergence Reduction of Vortex Waves with a Tailored Lens and a Tailored Reflector

In this paper, we present a tailored lens and a tailored reflector in order to reduce the large beam divergence inherent to Orbital Angular Momentum waves (OAM waves-Vortex waves) that are generated by an Uniform Circular Patch Antenna Array (UCA) at 10 GHz. The tailored lens and the tailored reflector are designed by the shape function (5) and (9) around the antenna s center axis, respectively. The tailored lens is compared to UCA without and with conventional lens. The simulated and measured results show a significant improvement when using the tailored lens. Following, a tailored reflector is implemented and compared to UCA without and with conventional reflector. Firstly, the two reflectors are simulated with an impressed field source to neglect the influence of the UCA. The simulated results of the two reflectors show that the tailored reflector has a better performance than the conventional reflector when the height of the reflector $r_0$ is less than around 1.5 $\lambda$ and when the opening angle of the reflector theta is less than 38{\deg} (for UCA with $d$ of $\lambda/2$). In addition, the reflectors are simulated with real UCA with different shapes of PCB, which can disturb the reflected waves from the reflector. Two lenses and two reflectors are manufactured and measured in an anechoic chamber and compared to the simulation results. This paper shows that the vortex waves needs a special lens or a special reflector to reduce effictively the beam divergence especially when the radius of the UCA is very large.

==> 00_README.txt <==

1) EuMW_Paper_LaTeX_Template_A4_V4.pdf
   This PDF contains format instructions for EuMW papers. 
   It is also the resulting PDF created from the source file 
   EuMW_Paper_LaTeX_Template_A4_V4.tex.

2) EuMW_Paper_LaTeX_Template_A4_V4.tex
   Authors should write their papers by editing this
   source file and adding their own text.


